Word Segmentation on Micro-blog Texts with External Lexicon and Heterogeneous Data

This paper describes our system designed for the NLPCC 2016 shared task on word segmentation on micro-blog texts.

==> authors.txt <==
All authors:
	Qingrong Xia, kirosummer.nlp@gmail.com
	Jiayuan Chao, chaojiayuan.china@gmail.com
	Zhenghua Li, zhli13@suda.edu.cn
	Min Zhang, minzhang@suda.edu.cn

Contact author:
	Zhenghua Li
	215006 江苏省苏州市沧浪区十梓街1号苏州大学158信箱
	zhli13@suda.edu.cn


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

